Interference and Retention in Continual Learning

Continual learning commonly relies on post-hoc mechanisms such as replay, elastic regularization, or distillation. This work argues that forgetting should instead be modeled directly as interference between tasks. In the frozen-feature regime, forgetting from learning a new task is exactly the interference energy induced on the old task. In deep networks, the same quantity is recovered through path-averaged curvature with minimal additional forward passes. When task supports are disjoint, forgetting can be eliminated structurally and when task supports overlap in conflicting directions, a non-zero distortion floor is unavoidable. The same geometry optimally merges models through task-aware orthogonalization. From this analysis we derive Interference-Gated Functional Allocation (IGFA), a replay-free, Fisher-free method that shares directions when tasks align and protects them when they conflict. Across benchmarks, IGFA achieves lossless retention when tasks are structurally separable and moves unavoidable cost from irreversible forgetting into deferred but recoverable plasticity when they are not. It matches the strongest replay-free structural baselines on dissimilar-task streams and improves on unconditional projection when similarity makes transfer worth preserving.

==> 00README.txt <==
arXiv submission: "Interference and Retention in Continual Learning"
Author: Julius Stoerk

Compilation
-----------
Processor: pdfLaTeX. Run twice to resolve cross-references:

    pdflatex main
    pdflatex main

Contents
--------
main.tex            Main (and only) LaTeX source. Standard article class.
figures/            All figure assets referenced by \includegraphics.
                    \graphicspath is set to {figures/}.

Notes
-----
- The bibliography is embedded in main.tex (thebibliography); there is no
  external .bib/.bbl file.
- No non-standard local .sty/.cls/.bst files are used; only packages from a
  standard TeX distribution (graphicx, amsmath, amssymb, booktabs, caption,
  enumitem, xcolor, hyperref, microtype, amsthm, geometry, lmodern).
- Only figures actually used by the manuscript are included.

